Global Weather for the Astronomical Observatories

Astronomical sites occupying observing instruments have to be selected according to many factors. Among these factors, geographic location of the site and quality of atmosphere above the site play an important role in the decision process. The following factors were chosen to create layers at their geographic locations (observatories: 1905 northern, 235 southern) from the \href{https://www.astrogis.org}{astroGIS database}: CC (cloud coverage), PWV (precipitable water vapor), AOD (atmospheric optical depth), VWV (vertical wind velocity) and HWV (horizontal wind velocity). In order to estimate astronomical importance of geographic location of the sites and quality of airmass above the sites, DEM (digital elevation model) and LAT (latitude of observatory location) layers were also included. Two periodic variations have been produced from these factors: monthly and annual averages. In addition to the variations or trends a complete statistical analysis was carried out for all factors to investigate the potential correlations between the factors: There is a clear difference between northern and southern hemispheres. Exchange of meteorological seasons between hemispheres are also compliant within factors. The geographical locations of most of the observatories found to be "not suitable": On the average, DEM is low (550 m), CC is high (70\%) and PWV is high (14 mm). There seems to be no apparent long-term variations and/or patterns in all factors. We once again confirm the common expectation of astronomy: \textit{as DEM increases astronomical conditions get better} (CC, PWV and AOD gets lower values). All the results will be made available online through astroGIS database.

==> supp/ReadMe.txt <==
J/?/?/? Global Weather for the Astronomical Observatories           (Kurt, 2021)
================================================================================
Global Weather for the Astronomical Observatories
    Kurt, Z., Yerli, S.K., Aksaker, N., Aktay, A., Bayazit, M. Erdogan, M.A.
    <>
    =
================================================================================

Abstract:
    The aim of this catalog is to provide an online access to four data blocks
    of article Kurt et.al 2021, "Global Weather for the Astronomical
    Observatories".

    Data blocks of the catalogue consist of 4 files:
    Table-1_Full.txt:
        Complete version of Table 1; containing basic information of
        all astronomical sites.
    Table-4-Full.txt:
        Complete version of Table 4; containing averages of annual averages of
        all astronomical sites for CC, PWV,  AOD, VWV and HWV factors.
    Figure-3,4_Monthly-Full.txt:
        Monthly averages for all astronomical sites within time span of dataset
        for CC, PWV, AOD, VWV and HWV factors.
    Figure-3,4_Yearly-Full.txt: 
        Annual averages for all astronomical sites within time span of dataset
        for CC, PWV, AOD, VWV and HWV factors.

File Summary:
--------------------------------------------------------------------------------
FileName                   Lrecl  Records   Explanations
--------------------------------------------------------------------------------
ReadMe                        80        .   This file
Table-1_Full.txt               .     2141   Observatory Information
Table-4_Full.txt               .     2141   Average of annual averages
Figure-3,4_Monthly-Full.txt    .     2141   Monthly averages
Figure-3,4_Yearly-Full.txt     .     2141   Annual averages
--------------------------------------------------------------------------------

Byte-by-byte Description of file: Table-1-Full.txt
--------------------------------------------------------------------------------
   Bytes  Format Units         Label        Explanations
--------------------------------------------------------------------------------
   1- 48  A48    ---           Observatory  Observatory Name
  50- 54  A5     ---           Abbreviation Observatory Abbreviation
  55- 73  A19    ---           Country      Observatory Country
  74- 77  I4     m             Altitude     Observatory Altitude  
  79- 86  F8.3   deg           Longitude    Observatory Longitude
  88- 95  F8.4   deg           Latitude     Observatory Latitude
--------------------------------------------------------------------------------
Note on Longitude:
     Negative values are for Western longitudes.

Note on Latitude:
     Negative values are for Southern latitudes.
--------------------------------------------------------------------------------

Byte-by-byte Description of file: Table-4-Full.txt
--------------------------------------------------------------------------------
   Bytes  Format Units         Label        Explanations
--------------------------------------------------------------------------------
   1- 48  A48    ---           Observatory  Observatory Name
  50- 54  F5.2   %             CC           Average of CC Factor
  56- 59  F4.2   %             CC-sigma     Sigma of Average of CC Factor
  61- 65  F5.2   mm            PWV          Average of PWV Factor
  67- 70  F4.2   mm            PWV-sigma    Sigma of Average of PWV Factor
  72- 75  F4.2   ---           AOD          Average of AOD Factor
  77- 80  F4.2   ---           AOD-sigma    Sigma of Average of AOD Factor
  82- 86  F5.2   Pa.s-1        VWV          Average of VWV Factor
  88- 91  F4.2   Pa.s-1        VWV-sigma    Sigma of Average of VWV Factor
  93- 97  F5.2   m.s-1         HWV          Average of HWV Factor
  99-102  F4.2   m.s-1         HWV-sigma    Sigma of Average of HWV Factor
--------------------------------------------------------------------------------

Byte-by-byte Description of file: Figure-3,4_Monthly-Full.txt
--------------------------------------------------------------------------------
   Bytes  Format Units         Label        Explanations
--------------------------------------------------------------------------------
   1- 48  A48    ---           Observatory  Observatory Name
  50- 54  F5.2	 %             CC-Jan       Average of Jan for CC Factor
  56- 60  F5.2	 %             CC-Feb       Average of Feb for CC Factor
  62- 66  F5.2	 %             CC-Mar       Average of Mar for CC Factor
  68- 72  F5.2	 %             CC-Apr       Average of Apr for CC Factor
  74- 78  F5.2	 %             CC-May       Average of May for CC Factor
  80- 84  F5.2 	 %             CC-Jun       Average of Jun for CC Factor
  86- 90  F5.2	 %             CC-Jul       Average of Jul for CC Factor
  92- 96  F5.2	 %             CC-Aug       Average of Aug for CC Factor
  98-102  F5.2   %             CC-Sep       Average of Sep for CC Factor
 104-108  F5.2	 %             CC-Oct       Average of Oct for CC Factor
 110-114  F5.2	 %             CC-Nov       Average of Nov for CC Factor
 116-120  F5.2	 %             CC-Dec       Average of Dec for CC Factor
 122-126  F5.2	 mm            PWV-Jan      Average of Jan for PWV Factor
 128-132  F5.2   mm            PWV-Feb      Average of Feb for PWV Factor
 134-138  F5.2	 mm            PWV-Mar      Average of Mar for PWV Factor
 140-144  F5.2	 mm            PWV-Apr      Average of Apr for PWV Factor
 146-150  F5.2	 mm            PWV-May      Average of May for PWV Factor
 152-156  F5.2	 mm            PWV-Jun      Average of Jun for PWV Factor
 158-162  F5.2	 mm            PWV-Jul      Average of Jul for PWV Factor
 164-168  F5.2	 mm            PWV-Aug      Average of Aug for PWV Factor
 170-174  F5.2	 mm            PWV-Sep      Average of Sep for PWV Factor
 176-180  F5.2	 mm            PWV-Oct      Average of Oct for PWV Factor
 182-186  F5.2	 mm            PWV-Nov      Average of Nov for PWV Factor
 188-192  F5.2	 mm            PWV-Dec      Average of Dec for PWV Factor
 194-197  F4.2	 ---           AOD-Jan      Average of Jan for AOD Factor
 199-203  F5.2	 ---           AOD-Feb      Average of Feb for AOD Factor
 205-209  F5.2	 ---           AOD-Mar      Average of Mar for AOD Factor
 211-214  F4.2	 ---           AOD-Apr      Average of Apr for AOD Factor
 216-219  F4.2	 ---           AOD-May      Average of May for AOD Factor
 221-224  F4.2	 ---           AOD-Jun      Average of Jun for AOD Factor
 226-230  F5.2	 ---           AOD-Jul      Average of Jul for AOD Factor
 232-236  F5.2	 ---           AOD-Aug      Average of Aug for AOD Factor
 238-241  F4.2	 ---           AOD-Sep      Average of Sep for AOD Factor
 243-247  F5.2	 ---           AOD-Oct      Average of Oct for AOD Factor
 249-252  F4.2	 ---           AOD-Nov      Average of Nov for AOD Factor
 254-257  F4.2	 ---           AOD-Dec      Average of Dec for AOD Factor
 259-263  F5.2	 Pa.s-1        VWV-Jan      Average of Jan for VWV Factor
 265-269  F5.2	 Pa.s-1        VWV-Feb      Average of Feb for VWV Factor
 271-275  F5.2	 Pa.s-1        VWV-Mar      Average of Mar for VWV Factor
 277-281  F5.2	 Pa.s-1        VWV-Apr      Average of Apr for VWV Factor
 283-287  F5.2	 Pa.s-1        VWV-May      Average of May for VWV Factor
 289-293  F5.2	 Pa.s-1        VWV-Jun      Average of Jun for VWV Factor
 295-299  F5.2	 Pa.s-1        VWV-Jul      Average of Jul for VWV Factor
 301-305  F5.2	 Pa.s-1        VWV-Aug      Average of Aug for VWV Factor
 307-311  F5.2	 Pa.s-1        VWV-Sep      Average of Sep for VWV Factor
 313-317  F5.2	 Pa.s-1        VWV-Oct      Average of Oct for VWV Factor
 319-323  F5.2	 Pa.s-1        VWV-Nov      Average of Nov for VWV Factor
 325-329  F5.2	 Pa.s-1        VWV-Dec      Average of Dec for VWV Factor
 331-335  F5.2	 m.s-1         HWV-Jan      Average of Jan for HWV Factor
 337-341  F5.2	 m.s-1         HWV-Feb      Average of Feb for HWV Factor
 343-347  F5.2	 m.s-1         HWV-Mar      Average of Mar for HWV Factor
 349-353  F5.2	 m.s-1         HWV-Apr      Average of Apr for HWV Factor
 355-359  F5.2	 m.s-1         HWV-May      Average of May for HWV Factor
 361-365  F5.2	 m.s-1         HWV-Jun      Average of Jun for HWV Factor
 367-371  F5.2	 m.s-1         HWV-Jul      Average of Jul for HWV Factor
 373-377  F5.2	 m.s-1         HWV-Aug      Average of Aug for HWV Factor
 379-383  F5.2	 m.s-1         HWV-Sep      Average of Sep for HWV Factor
 385-389  F5.2	 m.s-1         HWV-Oct      Average of Oct for HWV Factor
 391-395  F5.2	 m.s-1         HWV-Nov      Average of Nov for HWV Factor
 397-401  F5.2	 m.s-1         HWV-Dec      Average of Dec for HWV Factor
-------------------------------------------------------------------------------- 

Byte-by-byte Description of file: Figure-3,4_Yearly-Full.txt
--------------------------------------------------------------------------------
   Bytes  Format Units         Label        Explanations
--------------------------------------------------------------------------------
   1- 48  A48    ---           Observatory  Observatory Name
  50- 54  F5.2   %             CC-2002      Average of 2002 for CC Factor
  56- 60  F5.2   %             CC-2003      Average of 2003 for CC Factor
  62- 66  F5.2   %             CC-2004      Average of 2004 for CC Factor
  68- 72  F5.2   %             CC-2005      Average of 2005 for CC Factor
  74- 78  F5.2   %             CC-2006      Average of 2006 for CC Factor
  80- 84  F5.2   %             CC-2007      Average of 2007 for CC Factor
  86- 90  F5.2   %             CC-2008      Average of 2008 for CC Factor
  92- 96  F5.2   %             CC-2009      Average of 2009 for CC Factor
  98-102  F5.2   %             CC-2010      Average of 2010 for CC Factor
 104-108  F5.2   %             CC-2011      Average of 2011 for CC Factor
 110-114  F5.2   %             CC-2012      Average of 2012 for CC Factor
 116-120  F5.2   %             CC-2013      Average of 2013 for CC Factor
 122-126  F5.2   %             CC-2014      Average of 2014 for CC Factor
 128-132  F5.2   %             CC-2015      Average of 2015 for CC Factor
 134-138  F5.2   %             CC-2016      Average of 2016 for CC Factor
 140-144  F5.2   %             CC-2017      Average of 2017 for CC Factor
 146-150  F5.2   %             CC-2018      Average of 2018 for CC Factor
 152-156  F5.2   %             CC-2019      Average of 2019 for CC Factor
 158-162  F5.2   mm            PWV-2002     Average of 2002 for PWV Factor
 164-168  F5.2   mm            PWV-2003     Average of 2003 for PWV Factor
 170-174  F5.2   mm            PWV-2004     Average of 2004 for PWV Factor
 176-180  F5.2   mm            PWV-2005     Average of 2005 for PWV Factor
 182-186  F5.2   mm            PWV-2006     Average of 2006 for PWV Factor
 188-192  F5.2   mm            PWV-2007     Average of 2007 for PWV Factor
 194-198  F5.2   mm            PWV-2008     Average of 2008 for PWV Factor
 200-204  F5.2   mm            PWV-2009     Average of 2009 for PWV Factor
 206-210  F5.2   mm            PWV-2010     Average of 2010 for PWV Factor
 212-216  F5.2   mm            PWV-2011     Average of 2011 for PWV Factor
 218-222  F5.2   mm            PWV-2012     Average of 2012 for PWV Factor
 224-228  F5.2   mm            PWV-2013     Average of 2013 for PWV Factor
 230-234  F5.2   mm            PWV-2014     Average of 2014 for PWV Factor
 236-240  F5.2   mm            PWV-2015     Average of 2015 for PWV Factor
 242-246  F5.2   mm            PWV-2016     Average of 2016 for PWV Factor
 248-252  F5.2   mm            PWV-2017     Average of 2017 for PWV Factor
 254-258  F5.2   mm            PWV-2018     Average of 2018 for PWV Factor
 260-264  F5.2   mm            PWV-2019     Average of 2019 for PWV Factor
 266-269  F4.2   ---           AOD-2002     Average of 2002 for AOD Factor
 271-274  F4.2   ---           AOD-2003     Average of 2003 for AOD Factor
 276-279  F4.2   ---           AOD-2004     Average of 2004 for AOD Factor
 281-284  F4.2   ---           AOD-2005     Average of 2005 for AOD Factor
 286-290  F5.2   ---           AOD-2006     Average of 2006 for AOD Factor
 292-295  F4.2   ---           AOD-2007     Average of 2007 for AOD Factor
 297-300  F4.2   ---           AOD-2008     Average of 2008 for AOD Factor
 302-305  F4.2   ---           AOD-2009     Average of 2009 for AOD Factor
 307-310  F4.2   ---           AOD-2010     Average of 2010 for AOD Factor
 312-315  F4.2   ---           AOD-2011     Average of 2011 for AOD Factor
 317-320  F4.2   ---           AOD-2012     Average of 2012 for AOD Factor
 322-325  F4.2   ---           AOD-2013     Average of 2013 for AOD Factor
 327-330  F4.2   ---           AOD-2014     Average of 2014 for AOD Factor
 332-335  F4.2   ---           AOD-2015     Average of 2015 for AOD Factor
 337-340  F4.2   ---           AOD-2016     Average of 2016 for AOD Factor
 342-345  F4.2   ---           AOD-2017     Average of 2017 for AOD Factor
 347-350  F4.2   ---           AOD-2018     Average of 2018 for AOD Factor
 352-355  F4.2   ---           AOD-2019     Average of 2019 for AOD Factor
 357-361  F5.2   Pa.s-1        VWV-1979     Average of 1979 for VWV factor
 363-367  F5.2   Pa.s-1        VWV-1980     Average of 1980 for VWV factor
 369-373  F5.2   Pa.s-1        VWV-1981     Average of 1981 for VWV factor
 375-379  F5.2   Pa.s-1        VWV-1982     Average of 1982 for VWV factor
 381-385  F5.2   Pa.s-1        VWV-1983     Average of 1983 for VWV factor
 387-391  F5.2   Pa.s-1        VWV-1984     Average of 1984 for VWV factor
 393-397  F5.2   Pa.s-1        VWV-1985     Average of 1985 for VWV factor
 399-403  F5.2   Pa.s-1        VWV-1986     Average of 1986 for VWV factor
 405-409  F5.2   Pa.s-1        VWV-1987     Average of 1987 for VWV factor
 411-415  F5.2   Pa.s-1        VWV-1988     Average of 1988 for VWV factor
 417-421  F5.2   Pa.s-1        VWV-1989     Average of 1989 for VWV factor
 423-427  F5.2   Pa.s-1        VWV-1990     Average of 1990 for VWV factor
 429-433  F5.2   Pa.s-1        VWV-1991     Average of 1991 for VWV factor
 435-439  F5.2   Pa.s-1        VWV-1992     Average of 1992 for VWV factor
 441-445  F5.2   Pa.s-1        VWV-1993     Average of 1993 for VWV factor
 447-451  F5.2   Pa.s-1        VWV-1994     Average of 1994 for VWV factor
 453-457  F5.2   Pa.s-1        VWV-1995     Average of 1995 for VWV factor
 459-463  F5.2   Pa.s-1        VWV-1996     Average of 1996 for VWV factor
 465-469  F5.2   Pa.s-1        VWV-1997     Average of 1997 for VWV factor
 471-475  F5.2   Pa.s-1        VWV-1998     Average of 1998 for VWV factor
 477-481  F5.2   Pa.s-1        VWV-1999     Average of 1999 for VWV factor
 483-487  F5.2   Pa.s-1        VWV-2000     Average of 2000 for VWV factor
 489-493  F5.2   Pa.s-1        VWV-2001     Average of 2001 for VWV factor
 495-499  F5.2   Pa.s-1        VWV-2002     Average of 2002 for VWV Factor
 501-505  F5.2   Pa.s-1        VWV-2003     Average of 2003 for VWV Factor
 507-511  F5.2   Pa.s-1        VWV-2004     Average of 2004 for VWV Factor
 513-517  F5.2   Pa.s-1        VWV-2005     Average of 2005 for VWV Factor
 519-523  F5.2   Pa.s-1        VWV-2006     Average of 2006 for VWV Factor
 525-529  F5.2   Pa.s-1        VWV-2007     Average of 2007 for VWV Factor
 531-535  F5.2   Pa.s-1        VWV-2008     Average of 2008 for VWV Factor
 537-541  F5.2   Pa.s-1        VWV-2009     Average of 2009 for VWV Factor
 543-547  F5.2   Pa.s-1        VWV-2010     Average of 2010 for VWV Factor
 549-553  F5.2   Pa.s-1        VWV-2011     Average of 2011 for VWV Factor
 555-559  F5.2   Pa.s-1        VWV-2012     Average of 2012 for VWV Factor
 561-565  F5.2   Pa.s-1        VWV-2013     Average of 2013 for VWV Factor
 567-571  F5.2   Pa.s-1        VWV-2014     Average of 2014 for VWV Factor
 573-577  F5.2   Pa.s-1        VWV-2015     Average of 2015 for VWV Factor
 579-583  F5.2   Pa.s-1        VWV-2016     Average of 2016 for VWV Factor
 585-589  F5.2   Pa.s-1        VWV-2017     Average of 2017 for VWV Factor
 591-595  F5.2   Pa.s-1        VWV-2018     Average of 2018 for VWV Factor
 597-601  F5.2   Pa.s-1        VWV-2019     Average of 2019 for VWV Factor
 603-607  F5.2   m.s-1         HWV-1979     Average of 1979 for HWV factor
 609-613  F5.2   m.s-1         HWV-1980     Average of 1980 for HWV factor
 615-619  F5.2   m.s-1         HWV-1981     Average of 1981 for HWV factor
 621-625  F5.2   m.s-1         HWV-1982     Average of 1982 for HWV factor
 627-631  F5.2   m.s-1         HWV-1983     Average of 1983 for HWV factor
 633-637  F5.2   m.s-1         HWV-1984     Average of 1984 for HWV factor
 639-643  F5.2   m.s-1         HWV-1985     Average of 1985 for HWV factor
 645-649  F5.2   m.s-1         HWV-1986     Average of 1986 for HWV factor
 651-655  F5.2   m.s-1         HWV-1987     Average of 1987 for HWV factor
 657-661  F5.2   m.s-1         HWV-1988     Average of 1988 for HWV factor
 663-667  F5.2   m.s-1         HWV-1989     Average of 1989 for HWV factor
 669-673  F5.2   m.s-1         HWV-1990     Average of 1990 for HWV factor
 675-679  F5.2   m.s-1         HWV-1991     Average of 1991 for HWV factor
 681-685  F5.2   m.s-1         HWV-1992     Average of 1992 for HWV factor
 687-691  F5.2   m.s-1         HWV-1993     Average of 1993 for HWV factor
 693-697  F5.2   m.s-1         HWV-1994     Average of 1994 for HWV factor
 699-703  F5.2   m.s-1         HWV-1995     Average of 1995 for HWV factor
 705-709  F5.2   m.s-1         HWV-1996     Average of 1996 for HWV factor
 711-715  F5.2   m.s-1         HWV-1997     Average of 1997 for HWV factor
 717-721  F5.2   m.s-1         HWV-1998     Average of 1998 for HWV factor
 723-727  F5.2   m.s-1         HWV-1999     Average of 1999 for HWV factor
 729-733  F5.2   m.s-1         HWV-2000     Average of 2000 for HWV factor
 735-739  F5.2   m.s-1         HWV-2001     Average of 2001 for HWV factor
 741-745  F5.2   m.s-1         HWV-2002     Average of 2002 for HWV factor 
 747-751  F5.2   m.s-1         HWV-2003     Average of 2003 for HWV Factor
 753-757  F5.2   m.s-1         HWV-2004     Average of 2004 for HWV Factor
 759-763  F5.2   m.s-1         HWV-2005     Average of 2005 for HWV Factor
 765-769  F5.2   m.s-1         HWV-2006     Average of 2006 for HWV Factor
 771-775  F5.2   m.s-1         HWV-2007     Average of 2007 for HWV Factor
 777-781  F5.2   m.s-1         HWV-2008     Average of 2008 for HWV Factor
 783-787  F5.2   m.s-1         HWV-2009     Average of 2009 for HWV Factor
 789-793  F5.2   m.s-1         HWV-2010     Average of 2010 for HWV Factor
 795-799  F5.2   m.s-1         HWV-2011     Average of 2011 for HWV Factor
 801-805  F5.2   m.s-1         HWV-2012     Average of 2012 for HWV Factor
 807-811  F5.2   m.s-1         HWV-2013     Average of 2013 for HWV Factor
 813-817  F5.2   m.s-1         HWV-2014     Average of 2014 for HWV Factor
 819-823  F5.2   m.s-1         HWV-2015     Average of 2015 for HWV Factor
 825-829  F5.2   m.s-1         HWV-2016     Average of 2016 for HWV Factor
 831-835  F5.2   m.s-1         HWV-2017     Average of 2017 for HWV Factor
 837-841  F5.2   m.s-1         HWV-2018     Average of 2018 for HWV Factor
 843-847  F5.2   m.s-1         HWV-2019     Average of 2019 for HWV Factor
-------------------------------------------------------------------------------- 
================================================================================
(End)                                                                2021-Oct-01

